Enriching continuous Lagrange finite element approximation spaces using neural networks

In this work, we present a study combining two approaches in the context of solving PDEs: the continuous finite element method (FEM) and more recent techniques based on neural networks. In recent years, physics-informed neural networks (PINNs) have become particularly interesting for rapidly solving PDEs, especially in high dimensions. However, their lack of accuracy can be a significant drawback in this context, hence the interest in combining them with FEM, for which error estimates are already known. The complete pipeline proposed here consists in modifying the classical FEM approximation spaces by taking information from a prior, chosen as the prediction of a neural network. On the one hand, this combination improves and certifies the prediction of neural networks, to obtain a fast and accurate solution. On the other hand, error estimates are proven, showing that such strategies outperform classical ones by a factor that depends only on the quality of the prior. We validate our approach with numerical results performed on parametric problems with 1D, 2D and 3D geometries. These experiments demonstrate that to achieve a given accuracy, a coarser mesh can be used with our enriched FEM compared to the standard FEM, leading to reduced computational time, particularly for parametric problems.

==> fig_testcase1D_test1_cvg_Corr_case1_v1_param1_degree1.csv <==
nb_vert,h,err
16,0.06666666666666676,0.0012853595510454502
32,0.032258064516129115,0.000349451807451156
64,0.015873015873015928,8.770436329546131e-05
128,0.007874015748031593,2.180339508796918e-05
256,0.0039215686274510775,5.501522366508455e-06


==> fig_testcase1D_test1_cvg_Corr_case1_v1_param2_degree1.csv <==
nb_vert,h,err
16,0.06666666666666676,0.0005782067176469377
32,0.032258064516129115,0.00014128403484278608
64,0.015873015873015928,3.471803687094824e-05
128,0.007874015748031593,8.617193006964542e-06
256,0.0039215686274510775,2.1798996687719585e-06


==> fig_testcase1D_test1_cvg_FEM_case1_v1_param1_degree1.csv <==
nb_vert,h,err
16,6.67e-2,0.05185488488821296
32,3.23e-2,0.012374972218500402
64,1.59e-2,0.003012200808252718
128,7.87e-3,0.0007433151916805349
256,3.92e-3,0.00018718424345628138


==> fig_testcase1D_test1_cvg_FEM_case1_v1_param1_degree2.csv <==
nb_vert,h,err
16,0.06666666666666676,0.003498040811526456
32,0.032258064516129115,0.0004018023619383594
64,0.015873015873015928,4.8024584266534554e-05
128,0.007874015748031593,5.866658640708816e-06
256,0.0039215686274510775,7.240051393736708e-07


==> fig_testcase1D_test1_cvg_FEM_case1_v1_param2_degree1.csv <==
nb_vert,h,err
16,6.67e-2,0.09421320739468109
32,3.23e-2,0.02262744375352155
64,1.59e-2,0.005515528011798697
128,7.87e-3,0.0013615879173442293
256,3.92e-3,0.0003428911404048643

==> fig_testcase1D_test1_cvg_FEM_case1_v1_param2_degree2.csv <==
nb_vert,h,err
16,0.06666666666666676,0.007355714050491875
32,0.032258064516129115,0.0008468938096636089
64,0.015873015873015928,0.00010127185373191409
128,0.007874015748031593,1.2372781250135173e-05
256,0.0039215686274510775,1.5269915465600376e-06


==> fig_testcase1D_test1_cvg_Mult_case1_v1_param1_degree1_M100.0.csv <==
nb_vert,h,err
16,0.06666666666666676,0.0013016159078134174
32,0.032258064516129115,0.0003527284448270596
64,0.015873015873015928,8.847290463309742e-05
128,0.007874015748031593,2.199160693649044e-05
256,0.0039215686274510775,5.548951636081063e-06


==> fig_testcase1D_test1_cvg_Mult_case1_v1_param1_degree1_M3.0.csv <==
nb_vert,h,err
16,0.06666666666666676,0.002149203593366383
32,0.032258064516129115,0.000541241181135297
64,0.015873015873015928,0.00013375314903145985
128,0.007874015748031593,3.312863868326584e-05
256,0.0039215686274510775,8.330708099934619e-06


==> fig_testcase1D_test1_cvg_Mult_case1_v1_param2_degree1_M100.0.csv <==
nb_vert,h,err
16,0.06666666666666676,0.0005793247337922807
32,0.032258064516129115,0.0001416336572372442
64,0.015873015873015928,3.483798471944206e-05
128,0.007874015748031593,8.649009614425016e-06
256,0.0039215686274510775,2.1878794409197327e-06


==> fig_testcase1D_test1_cvg_Mult_case1_v1_param2_degree1_M3.0.csv <==
nb_vert,h,err
16,0.06666666666666676,0.0037692813711592077
32,0.032258064516129115,0.001088710888196544
64,0.015873015873015928,0.00027631871615800145
128,0.007874015748031593,6.883907596201383e-05
256,0.0039215686274510775,1.715575302008564e-05


==> fig_testcase1D_test1_cvgsemiH1_Corr_case1_v1_param1_degree1.csv <==
nb_vert,h,err
16,0.06666666666666676,0.006451426924211901
32,0.032258064516129115,0.003525204962680977
64,0.015873015873015928,0.0017791020559246326
128,0.007874015748031593,0.0008730682558644535
256,0.0039215686274510775,0.0004306060061484517


==> fig_testcase1D_test1_cvgsemiH1_Corr_case1_v1_param2_degree1.csv <==
nb_vert,h,err
16,0.06666666666666676,0.002004297678884193
32,0.032258064516129115,0.0010040802104628176
64,0.015873015873015928,0.0004987227980759335
128,0.007874015748031593,0.0002480201341239665
256,0.0039215686274510775,0.00012199378576068461


==> fig_testcase1D_test1_cvgsemiH1_FEM_case1_v1_param1_degree1.csv <==
nb_vert,h,err
16,6.67e-2,0.2512344383037136
32,3.22e-2,0.12413490378596426
64,1.59e-2,0.061125157863199296
128,7.87e-3,0.03000995888580272
256,3.92e-3,0.014681422936246663


==> fig_testcase1D_test1_cvgsemiH1_FEM_case1_v1_param1_degree2.csv <==
nb_vert,h,err
16,0.06666666666666676,0.034620509090494855
32,0.032258064516129115,0.008239780606087276
64,0.015873015873015928,0.0020021208431523357
128,0.007874015748031593,0.0004935217612587246
256,0.0039215686274510775,0.00012326272334755494


==> fig_testcase1D_test1_cvgsemiH1_FEM_case1_v1_param2_degree1.csv <==
nb_vert,h,err
16,6.67e-2,0.3244260942851478
32,3.22e-2,0.16046746506994633
64,1.59e-2,0.07903030286968088
128,7.87e-3,0.03890353482813603
256,3.92e-3,0.019056612919204324


==> fig_testcase1D_test1_cvgsemiH1_FEM_case1_v1_param2_degree2.csv <==
nb_vert,h,err
16,0.06666666666666676,0.05159174545403371
32,0.032258064516129115,0.012304080568615166
64,0.015873015873015928,0.0029915394799192724
128,0.007874015748031593,0.0007375231623787085
256,0.0039215686274510775,0.000184212602877928


==> fig_testcase1D_test1_cvgsemiH1_Mult_case1_v1_param1_degree1_M100.0.csv <==
nb_vert,h,err
16,0.06666666666666676,0.0064916689445034285
32,0.032258064516129115,0.0035428852468042714
64,0.015873015873015928,0.0017876047784087703
128,0.007874015748031593,0.0008772248457120449
256,0.0039215686274510775,0.00043267743618447506


==> fig_testcase1D_test1_cvgsemiH1_Mult_case1_v1_param1_degree1_M3.0.csv <==
nb_vert,h,err
16,0.06666666666666676,0.008024928798298836
32,0.032258064516129115,0.004256639866357874
64,0.015873015873015928,0.0021347035099498614
128,0.007874015748031593,0.0010471155266311984
256,0.0039215686274510775,0.0005171236457939542


==> fig_testcase1D_test1_cvgsemiH1_Mult_case1_v1_param2_degree1_M100.0.csv <==
nb_vert,h,err
16,0.06666666666666676,0.0020041145830725342
32,0.032258064516129115,0.0010040224682471262
64,0.015873015873015928,0.0004987723333875038
128,0.007874015748031593,0.0002481156286110452
256,0.0039215686274510775,0.00012204405083775916


==> fig_testcase1D_test1_cvgsemiH1_Mult_case1_v1_param2_degree1_M3.0.csv <==
nb_vert,h,err
16,0.06666666666666676,0.0039015447583598552
32,0.032258064516129115,0.002051615903014029
64,0.015873015873015928,0.0010242840917935477
128,0.007874015748031593,0.0005074938965736397
256,0.0039215686274510775,0.00025005308123148836


==> fig_testcase1D_test1_gains_Tab_stats_case1_v1_degree1.csv <==
method,N,min_PINNs,max_PINNs,mean_PINNs,std_PINNs,min_FEM,max_FEM,mean_FEM,std_FEM
Add,20,10.471167914741626,251.59949886993385,92.18598688967755,50.961858002378776,26.487029171927517,271.92314320917217,140.73979936660646,55.15586937409371
,40,42.117568597991465,969.5072166159222,362.8755237652024,195.53276166200274,23.399888770621484,258.37487194637504,134.10967592699137,51.86328768340993
Mult (M=3),20,5.189352114179548,106.28691141325913,25.341601521093335,20.57310049034501,3.9347059689636805,163.8134590339387,42.72129168138641,34.93271425454629
,40,17.2540985677105,443.20772629365774,99.66012450445265,85.19414786927506,3.1577892736139823,149.82823299061604,40.21766689070021,33.747746917258894
Mult (M=100),20,10.482281494082054,253.56878959632323,92.58559633429645,51.895063972844866,26.287848845406714,270.87007768572033,140.82299242067606,55.00488145586443
,40,42.17103579198977,979.9076933280902,364.38264124331135,199.36062566313714,23.275198185056176,257.70661343997875,134.149896031933,51.62328104977805


==> fig_testcase1D_test1_gains_Tab_stats_case1_v2_degree1.csv <==
method,N,min_PINNs,max_PINNs,mean_PINNs,std_PINNs,min_FEM,max_FEM,mean_FEM,std_FEM
Add,20,1.3447282962472233,10.948348564638131,3.331148649572802,2.0862719504605085,6.910506063500224,60.85457237125931,26.12174192687457,12.449988909131187
,40,4.347214779712149,34.369143175843476,11.18527673176321,6.967905218574073,7.133712339134081,39.33655493742624,20.548052256216593,7.935012014114139
Mult (M=3),20,0.8519181036719393,10.402707606369015,2.562740083345352,1.9833606566005526,3.535683890380897,53.98612683208307,19.66281092243812,11.10860609179783
,40,2.6439047612701607,35.29733553839017,8.679358549042334,6.977084342791054,2.181891929748671,39.05742525408588,15.661453613852267,8.245506346510824
Mult (M=100),20,1.3461419830949475,10.955843968688415,3.3307601423551194,2.0868290265000717,6.898649452697985,60.73459365826049,26.114416049146335,12.433285125870096
,40,4.351847443818212,34.40531883125742,11.187194435615151,6.968886855831672,7.126190660591145,39.37686708550619,20.55007030399383,7.926519436803913


==> fig_testcase1D_test1_plots_FEM_param1.csv <==
N,err
16,5.18e-02
32,1.24e-02

==> fig_testcase1D_test1_plots_FEM_param1_H1.csv <==
N,err
16,2.51e-01
32,1.24e-01

==> fig_testcase1D_test1_plots_compare_gains_param1.csv <==
method,N,PINNs_err,PINNs_gains,NN_err,NN_gains
Add,16,1.29e-03,40.34,3.51e-03,14.78
,32,3.49e-04,35.41,8.80e-04,14.06
Mult (M=3),16,2.15e-03,24.13,3.38e-03,15.36
,32,5.41e-04,22.86,8.53e-04,14.51
Mult (M=100),16,1.30e-03,39.84,3.50e-03,14.83
,32,3.53e-04,35.08,8.78e-04,14.09


==> fig_testcase1D_test1_plots_compare_gains_param1_H1.csv <==
method,N,PINNs_err,PINNs_gains,NN_err,NN_gains
Add,16,6.45e-03,38.94,1.74e-2,14.45
,32,3.53e-03,35.21,8.91e-3,13.93
Mult (M=3),16,8.02e-3,31.31,1.64e-2,15.32
,32,4.26e-3,29.16,8.51e-3,14.59
Mult (M=100),16,6.49e-3,38.70,1.74e-2,14.48
,32,3.54e-3,35.04,8.90e-3,13.95


==> fig_testcase1D_test2_cvg_Corr_case2_v1_param1_degree1.csv <==
nb_vert,h,err
16,0.06666666666666676,0.03541841235665913
32,0.032258064516129115,0.009536228874757998
64,0.015873015873015928,0.002402429925158953
128,0.007874015748031593,0.0005952066349656289
256,0.0039215686274510775,0.00014735243486337915


==> fig_testcase1D_test2_cvg_Corr_case2_v1_param2_degree1.csv <==
nb_vert,h,err
16,0.06666666666666676,0.14745115509797174
32,0.032258064516129115,0.04997407009441341
64,0.015873015873015928,0.014049832314246648
128,0.007874015748031593,0.0036024613185669085
256,0.0039215686274510775,0.0009090124488311441


==> fig_testcase1D_test2_cvg_FEM_case2_v1_param1_degree1.csv <==
nb_vert,h,err
16,6.67e-2,0.08488495076992077
32,3.23e-2,0.02265151546207211
64,1.59e-2,0.005677989945643167
128,7.87e-3,0.0014089552100906776
256,3.92e-3,0.000349225107627274

==> fig_testcase1D_test2_cvg_FEM_case2_v1_param1_degree2.csv <==
nb_vert,h,err
16,0.06666666666666676,0.015272282494318608
32,0.032258064516129115,0.002275169790593146
64,0.015873015873015928,0.00029383833752391267
128,0.007874015748031593,3.6621655962512465e-05
256,0.0039215686274510775,4.5558359004210676e-06


==> fig_testcase1D_test2_cvg_FEM_case2_v1_param2_degree1.csv <==
nb_vert,h,err
16,6.67e-2,0.18540640648450887
32,3.23e-2,0.0631343968823769
64,1.59e-2,0.017690642430850355
128,7.87e-3,0.004536218108490537
256,3.92e-3,0.0011348100666760208

==> fig_testcase1D_test2_cvg_FEM_case2_v1_param2_degree2.csv <==
nb_vert,h,err
16,0.06666666666666676,0.053201740265189854
32,0.032258064516129115,0.012048647919417713
64,0.015873015873015928,0.00194920612874362
128,0.007874015748031593,0.000262193477132609
256,0.0039215686274510775,3.330502945712865e-05


==> fig_testcase1D_test2_cvg_Mult_case2_v1_param1_degree1_M0.0.csv <==
nb_vert,h,err
16,0.06666666666666676,0.04896462098964682
32,0.032258064516129115,0.02458918901481167
64,0.015873015873015928,0.012760192094924917
128,0.007874015748031593,0.006571923212870099
256,0.0039215686274510775,0.0033437704971092004


==> fig_testcase1D_test2_cvg_Mult_case2_v1_param1_degree1_M0.0_weak.csv <==
nb_vert,h,err
16,0.06666666666666676,0.00048047252013120554
32,0.032258064516129115,9.763565139044637e-05
64,0.015873015873015928,4.152013456723023e-05
128,0.007874015748031593,1.0598114555688304e-05
256,0.0039215686274510775,2.9955952318632425e-06


==> fig_testcase1D_test2_cvg_Mult_case2_v1_param2_degree1_M0.0.csv <==
nb_vert,h,err
16,0.06666666666666676,0.14922694661250258
32,0.032258064516129115,0.0664751110311422
64,0.015873015873015928,0.03370528631014115
128,0.007874015748031593,0.017589130666609144
256,0.0039215686274510775,0.009183728254695728


==> fig_testcase1D_test2_cvg_Mult_case2_v1_param2_degree1_M0.0_weak.csv <==
nb_vert,h,err
16,0.06666666666666676,0.0016008179685127635
32,0.032258064516129115,0.0008566517769658139
64,0.015873015873015928,0.00019572437238163037
128,0.007874015748031593,7.8316059327464e-05
256,0.0039215686274510775,3.0388671873447524e-05


==> fig_testcase1D_test2_gains_Tab_stats_case2_v1_degree1.csv <==
method,N,min_PINNs,max_PINNs,mean_PINNs,std_PINNs,min_FEM,max_FEM,mean_FEM,std_FEM
Add,20,7.0085207672107845,93.15214379855172,17.9678384326369,16.589800367711117,1.2013473771942726,52.18266156403275,3.351316770344698,6.56577623807514
,40,21.19355067630116,363.76849442243474,68.7039032266873,69.83408160674581,1.200415958511391,46.31877804173617,3.2915576945128397,6.171031129873781
Mult (strong),20,5.291209204120348,19.769205734939572,9.349842732687229,2.5058249280407776,0.3321382609700962,13.951381386166382,1.5821661601075518,1.7550098186277867
,40,10.478780009130872,39.887853892885786,18.897931651459743,4.4829869663467825,0.15555603587979794,6.736392589350989,0.8728392685313229,0.8371948479098352
Mult (weak),20,69.48568036419206,6247.43276547627,1479.7652586845766,1094.3657142004872,65.32490069015712,359.23684285680304,186.71701561436683,77.11618418956769
,40,262.5744675643578,24907.729593602773,4423.727940891307,3674.414557449488,54.454998120312915,252.56965808895023,148.82798387472363,48.34988979147132


==> fig_testcase1D_test2_plots_FEM.csv <==
N,err1,err2
16,8.49e-02,1.85e-01
32,2.27e-02,6.31e-02

==> fig_testcase1D_test2_plots_compare_gains.csv <==
method,N,err1,gains1,err2,gains2
Add,16,3.54e-02,2.4,1.47e-01,1.26
,32,9.54e-03,2.38,5.00e-02,1.26
Mult (strong),16,4.90e-02,1.73,1.49e-01,1.24
,32,2.46e-02,0.92,6.65e-02,0.95
Mult (weak),16,4.80e-04,176.67,1.60e-03,115.82
,32,9.76e-05,232.0,8.57e-04,73.7

==> fig_testcase1D_test3_cvg_Corr_case3_v2_param1.csv <==
N,h,P1,P2,P3
21,0.15707963267948966,0.0059421879045265915,0.000656209619120492,5.1510378425408874e-05
41,0.07853981633974483,0.0015868952469187774,7.407491792518134e-05,5.732083013981232e-06
81,0.039269908169872636,0.0004002438393919845,9.442210297012154e-06,3.549586161393745e-07
121,0.02617993877991509,0.00017845910647318195,2.839812898234755e-06,7.556227039332319e-08
201,0.01570796326794932,6.427841379545638e-05,6.096008831861725e-07,9.35995195348792e-09

==> fig_testcase1D_test3_cvg_Corr_case3_v3_param1.csv <==
N,h,P1,P2,P3
21,0.15707963267948966,0.0001729677568836686,2.401449980001151e-05,2.2914201091888797e-06
41,0.07853981633974483,4.7902248860017544e-05,3.2196367948948915e-06,1.443207890527805e-07
81,0.039269908169872636,1.2299908096812936e-05,4.0780426291971614e-07,8.82617514130252e-09
121,0.02617993877991509,5.5017134922471375e-06,1.2248514661420903e-07,1.87443279140111e-09
201,0.01570796326794932,1.985015605915708e-06,2.6286211485808642e-08,2.3149600053908443e-10


==> fig_testcase1D_test3_cvg_Corr_case3_v4_param1.csv <==
N,h,P1,P2,P3
21,0.15707963267948966,3.062891276118689e-05,8.469027857747235e-06,1.1981865372336074e-06
41,0.07853981633974483,1.0466463613057157e-05,1.257805970078225e-06,7.69748211202753e-08
81,0.039269908169872636,2.8809711847703177e-06,1.625861482068748e-07,4.728969024839566e-09
121,0.02617993877991509,1.3046865798845323e-06,4.899616753898864e-08,1.0048322296275834e-09
201,0.01570796326794932,4.738365550173464e-07,1.0537322415244066e-08,1.2416145186312224e-10


==> fig_testcase1D_test3_cvg_FEM_case3_v4_param1.csv <==
N,h,P1,P2,P3
21,1.57e-1,0.00899949115264118,0.00017803905228258278,3.2302856234949627e-06
41,7.85e-2,0.002251784074227003,2.2279629754932143e-05,2.0206972059733147e-07
81,3.93e-2,0.0005625726172950091,2.7782444702796357e-06,1.2335307427477836e-08
121,2.62e-2,0.00025037736426473993,8.321801791883638e-07,2.6194065806143907e-09
201,1.57e-2,9.009573486803052e-05,1.7830017701684493e-07,3.234134776062731e-10

==> fig_testcase1D_test3_gains_Tab_stats_case3_v1.csv <==
q,N,min_PINNs,max_PINNs,mean_PINNs,std_PINNs,min_FEM,max_FEM,mean_FEM,std_FEM
1,21,37.42766146030243,185.84793507884694,101.86790518518823,40.604083327127206,32.41232072754558,270.99327400513994,139.16551166269213,41.77102323332624
,41,141.01647063579009,629.4537914748558,383.63724014872423,133.38779016613947,33.63883278198471,231.88971765534794,132.20424395909254,35.70158873916525
2,21,211.26067472028765,3555.644745085667,1033.6674856761608,643.8113148428234,16.718588275710626,34.58950231910474,25.084999588521217,4.697880409048223
,41,1057.2853835478438,25483.751252200487,5719.051468077883,4470.295799047998,13.518516414387076,19.16291554668996,16.55536698086992,1.54304490551576
3,21,770.0819106071218,28142.921679765754,4569.447716580064,4825.808062770239,1.482777376354279,2.6755554761386042,1.7883502074084876,0.2265782048128379
,41,11038.005940344614,354298.52585801954,58440.13943734669,60029.69603404095,1.2045154435259848,2.015362367950503,1.4485085314506494,0.2169060626998116


==> fig_testcase2D_test1_costs_TabDoFsParam_case1_v1_param1_nparams100.csv <==
q,e,FEM100,Corr100,FEM1,Corr1
1,1e-3,1416100,18861,14161,12525
,1e-4,14364100,70061,143641,13037
2,1e-4,688900,34961,6889,12686
,1e-5,3132900,121361,31329,13550
3,1e-5,672400,90861,6724,13245
,1e-6,2016400,282861,20164,15165


==> fig_testcase2D_test1_costs_TabDoFs_case1_v1_param1.csv <==
q,e,FEM_N,Add_N,FEM_dofs,Add_dofs
1,1e-3,119,8,14161,64
,1e-4,379,24,143641,576
2,1e-4,42,8,6889,225
,1e-5,89,17,31329,1089
3,1e-5,28,10,6724,784
,1e-6,48,18,20164,2704


==> fig_testcase2D_test1_cvg_Corr_case1_v1_param1.csv <==
N,h,P1,P2,P3
16,0.29619219587722484,0.0002285194934775,1.3057211837146412e-05,1.463079186307027e-06
32,0.1433188044567221,5.67341315692684e-05,1.5280991530248172e-06,7.89335808263909e-08
64,0.07052195139934005,1.3959008924802432e-05,1.8370398010258664e-07,4.5735027838335205e-09
128,0.03498333022172013,3.4551798851598903e-06,2.2449359505423097e-08,2.790302629907049e-10
256,0.017423070345719664,8.685842992519782e-07,2.770058984996018e-09,1.833510300917436e-11


==> fig_testcase2D_test1_cvg_Corr_case1_v1_param2.csv <==
N,h,P1,P2,P3
16,0.29619219587722484,0.0002133150069075,1.2217790616495791e-05,1.4217682827697658e-06
32,0.1433188044567221,5.273833374145173e-05,1.4493942035249136e-06,7.714119594266079e-08
64,0.07052195139934005,1.2963765027207322e-05,1.7471059901167572e-07,4.487307395619716e-09
128,0.03498333022172013,3.2080210098338687e-06,2.136659772343444e-08,2.7442933404220704e-10
256,0.017423070345719664,8.065814703878132e-07,2.637862129384467e-09,1.8109361613875712e-11

==> fig_testcase2D_test1_cvg_FEM_case1_v1_param1.csv <==
N,h,P1,P2,P3
16,2.96e-1,0.0595023515118571,0.0019934161346718,0.0001022369628191
32,1.43e-1,0.014391254847605,0.0002274140075791,5.450939407638278e-06
64,7.05e-2,0.0035141120292708,2.711446399351986e-05,3.1751414552990385e-07
128,3.50e-2,0.000868189909925,3.3049323576553823e-06,1.930906141760648e-08
256,1.74e-2,0.0002180912861773,4.074485945348075e-07,1.2558084864427947e-09


==> fig_testcase2D_test1_cvg_FEM_case1_v1_param2.csv <==
N,h,P1,P2,P3
16,2.96e-1,0.0597375746579457,0.0019996858877095,0.0001025977878769
32,1.43e-1,0.0144489774042657,0.000228137248414,5.470516481039891e-06
64,7.05e-2,0.0035282479462008,2.720072916628717e-05,3.1867033662358045e-07
128,3.50e-2,0.0008716852102629,3.3154354688964e-06,1.9379838694718685e-08
256,1.74e-2,0.0002189676352078,4.087414343368962e-07,1.260431395816106e-09

==> fig_testcase2D_test1_cvgsemiH1_Corr_case1_v1_param1.csv <==
N,h,P1,P2,P3
16,0.29619219587722484,0.0009179506872984,0.0001427796200703,2.197266611069052e-05
32,0.1433188044567221,0.0004579893330034,3.5705183806707266e-05,2.5735546847790604e-06
64,0.07052195139934005,0.0002261820540565,8.774372054137908e-06,3.044399346616369e-07
128,0.03498333022172013,0.0001115252394743,2.162736918702397e-06,3.6606293950043484e-08
256,0.017423070345719664,5.467313355539513e-05,5.351788378216219e-07,4.334982899258798e-09


==> fig_testcase2D_test1_cvgsemiH1_Corr_case1_v1_param2.csv <==
N,h,P1,P2,P3
16,0.29619219587722484,0.0008765543725937267,0.0001332612808791023,2.1403888767066133e-05
32,0.1433188044567221,0.00043666995702720785,3.358387452681193e-05,2.5000883364285763e-06
64,0.07052195139934005,0.00021555255338439534,8.266197097869191e-06,2.952322389276528e-07
128,0.03498333022172013,0.00010622919877932635,2.0390119522607e-06,3.547145055054774e-08
256,0.017423070345719664,5.209961951321081e-05,5.049137381776514e-07,4.1990629262992955e-09


==> fig_testcase2D_test1_cvgsemiH1_FEM_case1_v1_param1.csv <==
N,h,P1,P2,P3
16,2.96e-1,0.2292429959860052,0.0233845730151019,0.0016470996668242
32,1.43e-1,0.1124654489887077,0.0055751255165725,0.0001866783337222
64,7.05e-2,0.0553470076225753,0.0013528276258019,2.2090089666760647e-05
128,3.50e-2,0.0272512458227389,0.000331756013008,2.649641651167272e-06
256,1.74e-2,0.0133732566914626,8.182694763507832e-05,3.177906947821021e-07


==> fig_testcase2D_test1_cvgsemiH1_FEM_case1_v1_param2.csv <==
N,h,P1,P2,P3
16,2.96e-1,0.22957904448934954,0.0234276788781148,0.0016503651518782136
32,1.43e-1,0.11263384857501266,0.005585564239720983,0.0001870539887641327
64,7.05e-2,0.05543189670570514,0.0013553778219169282,2.2136306314068053e-05
128,3.50e-2,0.02729187869705575,0.00033237239098290745,2.6549933866017575e-06
256,1.74e-2,0.013393365453606752,8.197703201274721e-05,3.1845242068965495e-07


==> fig_testcase2D_test1_gains_Tab_stats_case1_v1.csv <==
q,N,min_PINNs,max_PINNs,mean_PINNs,std_PINNs,min_FEM,max_FEM,mean_FEM,std_FEM
1,20,15.689469920787442,48.3255454579947,33.62346888977327,5.564008867657402,134.3159486356098,377.3592225880433,269.3899871275985,43.66426677735857
,40,61.39928805578452,195.53346279172825,135.25392593474749,23.177438040290557,131.19751371670964,362.12386338343623,262.1318168197739,41.675500120110726
2,20,244.05454646281734,993.2088194176365,653.066150181053,153.15557740350513,67.01687581288363,164.65119657818946,134.85116690383177,21.29021031533264
,40,2055.1555855207303,8340.943515031873,5501.884989611635,1286.4891260084034,66.44846346402953,159.47767335818605,131.8584170624717,20.340710352957352
3,20,2780.5161553790563,11705.785933217197,7542.950009830716,1766.2377914242759,39.51591535563489,72.64587152853355,61.549957109005284,7.018901384032438
,40,50649.238495444464,211156.90753259056,136714.03671577384,31882.688651580265,39.83361894025801,72.62407121338448,61.67437981410768,6.873245934284044


==> fig_testcase2D_test1_plots_FEM.csv <==
N,err1
16,5.95e-02
32,1.44e-02

==> fig_testcase2D_test1_plots_compare_gains.csv <==
method,N,err1,gains1
Add,16,2.29e-04,260.38
,32,5.67e-05,253.66

==> fig_testcase2D_test1_v3_cvg_Corr_case1_v3_param1.csv <==
N,h,P1,P2,P3
16,0.29619219587722484,0.0002688982674700286,2.348686604170308e-05,2.178882854997381e-06
32,0.1433188044567221,6.913284229908934e-05,2.7053926910610044e-06,1.1650366518904327e-07
64,0.07052195139934005,1.7140422972534956e-05,3.236219980274336e-07,6.738021399789759e-09
128,0.03498333022172013,4.244486951792762e-06,3.9480633188831424e-08,4.098321311004e-10
256,0.017423070345719664,1.0636534326245478e-06,4.869301348198248e-09,2.6851588610533133e-11

==> fig_testcase2D_test1_v3_gains_Tab_stats_case1_v3.csv <==
q,N,min_PINNs,max_PINNs,mean_PINNs,std_PINNs,min_FEM,max_FEM,mean_FEM,std_FEM
1,20,21.374681478361246,54.17446671027815,34.71561942931535,6.452897599062362,81.13307542577961,246.75081893980595,168.00726583028708,45.92189081392353
,40,85.88009905764714,220.60649332702107,139.03969553954977,26.747974314726058,80.46430377814856,236.8795075467241,162.50806513871385,43.234963849758905
2,20,356.1851087318718,1248.668240758688,579.5824719475906,179.55652763868147,48.736987665408414,91.60353589108554,70.03576825817454,12.060770201128483
,40,3046.7380018473536,10658.211918174311,4959.709847396568,1534.6663209791511,48.417565385620115,90.9142470329984,69.59897388543071,11.981447246409232
3,20,5100.32053373354,16798.34632668239,8398.619711401083,2524.200015460176,27.53817354916176,52.086496820860994,40.40691584070238,6.777302420426595
,40,92448.59202513493,308340.348483104,152537.7911048177,46156.70281980583,27.934164114116363,52.21389282408496,40.55308261512064,6.7545681529015855

==> fig_testcase2D_test1_v7_cvg_Corr_case1_v7_param1.csv <==
N,h,P1,P2,P3
16,0.29619219587722484,7.439702846614014e-05,3.960979761113446e-06,4.095121919109403e-07
32,0.1433188044567221,1.8256982993383455e-05,4.555325309883436e-07,2.1927187859842066e-08
64,0.07052195139934005,4.479117461860937e-06,5.448310814109647e-08,1.261427208961854e-09
128,0.03498333022172013,1.107843407423559e-06,6.648597904806061e-09,7.647776814079363e-11
256,0.017423070345719664,2.7857507926685666e-07,8.199823243474626e-10,4.994990857954979e-12

==> fig_testcase2D_test1_v7_gains_Tab_stats_case1_v7.csv <==
q,N,min_PINNs,max_PINNs,mean_PINNs,std_PINNs,min_FEM,max_FEM,mean_FEM,std_FEM
1,20,16.142272699240323,80.37738313055077,41.103608084274896,15.044995133605921,188.69025579107065,1085.3193977655374,768.2198441257123,200.13055902293803
,40,63.93131968146156,324.11457049983824,166.44834130851385,61.46066615278662,187.82032209452038,1051.5485299159682,751.0052334731278,190.72426866037037
2,20,263.8837488121003,1751.1340119146698,896.0272981361543,394.5748167703807,147.08268319807064,536.3202904610629,414.9144794844752,78.09568801514595
,40,2235.9735385176436,14849.105112907262,7600.788661329794,3349.175555520379,146.34817617630222,528.5733486479891,408.60443461295006,76.93713714092208
3,20,3040.498501597591,22972.378685400112,10662.777387135722,5092.349089681012,91.83963677092723,244.09283932861402,192.95957024801052,32.23211671528803
,40,55299.92628696708,416438.72323603753,194157.02009959603,92537.37752111074,93.16142123039153,246.78374067531044,194.31074665390693,32.51368639431915

==> fig_testcase2D_test2_cvg_Corr_case2_v1_param1.csv <==
N,h,P1,P2,P3
16,0.29619219587722484,0.0013635622957359,0.0003456250355709,0.0001443226938162
32,0.1433188044567221,0.0004663391765974,6.553768142241645e-05,1.6636709765577693e-05
64,0.07052195139934005,0.00013712766485,9.371901504932378e-06,1.275178194795519e-06
128,0.03498333022172013,3.635288810090002e-05,1.19477697547644e-06,7.929394218766557e-08
256,0.017423070345719664,9.319619183155994e-06,1.4972517142395408e-07,5.091836177008704e-09


==> fig_testcase2D_test2_cvg_Corr_case2_v1_param2.csv <==
N,h,P1,P2,P3
16,0.29619219587722484,0.0012689649624595,0.0003454751045321,0.0001483330502501
32,0.1433188044567221,0.0004520325588088,6.474323240417579e-05,1.6392646643535964e-05
64,0.07052195139934005,0.0001342850908966,9.316227957388089e-06,1.260956276234687e-06
128,0.03498333022172013,3.570081490389169e-05,1.1869162327202135e-06,7.875157634810743e-08
256,0.017423070345719664,9.158042348097206e-06,1.487733250305882e-07,5.0548273285921075e-09

==> fig_testcase2D_test2_cvg_FEM_case2_v1_param1.csv <==
N,h,P1,P2,P3
16,2.96e-1,0.5525605793674911,0.0845138138635697,0.014903707804663
32,1.43e-1,0.1838197437199286,0.0098113163779276,0.0007846008016812
64,7.05e-2,0.0485803001141757,0.0011822969298599,4.3729633101429125e-05
128,3.50e-2,0.0122369161750832,0.000144543285586,2.6126505911040665e-06
256,1.74e-2,0.0030874572684271,1.7835016856177744e-05,1.6842830452968236e-07

==> fig_testcase2D_test2_cvg_FEM_case2_v1_param2.csv <==
N,h,P1,P2,P3
16,2.96e-1,0.5525735574738045,0.0845161922564769,0.0149049015927974
32,1.43e-1,0.1838654761628522,0.0098119710880122,0.0007846318194853
64,7.05e-2,0.0485941103152706,0.0011823970118438,4.373183264557698e-05
128,3.50e-2,0.0122405011337396,0.0001445563062347,2.6128595080858905e-06
256,1.74e-2,0.0030883906832618,1.7836797724263023e-05,1.6844870665671853e-07

==> fig_testcase2D_test2_gains_Tab_stats_case2_v1.csv <==
q,N,min_PINNs,max_PINNs,mean_PINNs,std_PINNs,min_FEM,max_FEM,mean_FEM,std_FEM
1,20,9.15785157720997,36.1815614475624,19.798122318670252,6.630811763531772,112.18545090471987,450.7991985465168,349.83680337550794,82.90016826812962
,40,26.103146869222677,111.3063657921129,58.78452892065647,19.77385520940735,106.0114670486645,388.91151212905464,308.43930979747915,71.78694277471898
2,20,35.8931566834813,164.84530877431172,87.44338632571643,29.206158396320536,65.44036842958856,210.58936819595266,159.412811097009,38.95531802370747
,40,204.25096452867382,1088.022699154785,516.5486600318898,179.2085854768364,52.50189130478132,139.60359166028877,109.71870301041055,22.03528941264266
3,20,100.37488639994083,533.1600844841976,252.8553514044069,88.37780897554346,32.91397470695457,81.05113957624116,62.99559313428681,12.733102651622625
,40,971.6979440678712,6165.556254684561,2592.3763460298665,978.7059415357065,19.79594180831695,41.09882434930041,33.52660154674784,4.976611169812904


==> fig_testcase2D_test2_plots_FEM.csv <==
N,err1
16,5.53e-01
32,1.84e-01

==> fig_testcase2D_test2_plots_compare_gains.csv <==
method,N,err1,gains1
Add,16,1.36e-03,405.23
,32,4.66e-04,394.18

==> fig_testcase2D_test3_cvg_Corr_case3_v1_param1.csv <==
N,h,P1,P2,P3
16,0.09428090415820647,0.0005661460292654,5.237206550962557e-05,1.0730263658181936e-05
32,0.045619792334616084,0.0001534306403503,6.5982713029197815e-06,8.205519595013395e-07
64,0.02244783432338254,3.942526287946682e-05,7.870242886860802e-07,5.1304668408479166e-08
128,0.01113553986120561,9.906928936723092e-06,9.548197239561501e-08,4.145065208410253e-09
256,0.005545935538718157,2.495521433443011e-06,1.1882868051440895e-08,4.5691245231156856e-10


==> fig_testcase2D_test3_cvg_Corr_case3_v1_param2.csv <==
N,h,P1,P2,P3
16,0.09428090415820647,0.0015005438216196,0.0001306415567152,2.9674536959088664e-05
32,0.045619792334616084,0.0003844008146345,2.1176674825739568e-05,4.969428495572229e-06
64,0.02244783432338254,9.647165705450816e-05,3.847878234707314e-06,9.263597912590886e-07
128,0.01113553986120561,2.418065259611475e-05,7.362419289989559e-07,1.7938663184416288e-07
256,0.005545935538718157,6.130170951780751e-06,1.4331622835630893e-07,3.4184569591123564e-08

==> fig_testcase2D_test3_cvg_FEM_case3_v1_param1.csv <==
N,h,P1,P2,P3
16,9.43e-2,0.0375979732666265,0.0019120569597222,0.0001945403599851
32,4.56e-2,0.0097779655210903,0.0002095252125131,1.0150882239142775e-05
64,2.24e-2,0.0024413527900232,2.450143626132191e-05,5.814458435761999e-07
128,1.11e-2,0.000606558966698,2.971034652543141e-06,3.547512337887366e-08
256,5.55e-3,0.0001522119231559,3.657103891811399e-07,2.353049554821814e-09

==> fig_testcase2D_test3_cvg_FEM_case3_v1_param2.csv <==
N,h,P1,P2,P3
16,9.43e-2,0.0328639344591512,0.0024865705899864,0.0003119240472233
32,4.56e-2,0.0085166838887299,0.0002837412137343,1.837269717448804e-05
64,2.24e-2,0.0021202779809292,3.413195412057532e-05,1.3749663673215634e-06
128,1.11e-2,0.0005264342388867,4.207215019033015e-06,1.8974904245800938e-07
256,5.55e-3,0.000132356961091,5.307575171398902e-07,3.4425496671166036e-08

==> fig_testcase2D_test3_gains_gains_table_case3.csv <==
q,N,min_PINNs,max_PINNs,mean_PINNs,std_PINNs,min_FEM,max_FEM,mean_FEM,std_FEM
1,20.0,2.2605082348309478,50.10219055131578,17.35091906816124,11.211424961970552,7.12351628002762,82.56724347204889,35.67161353257362,17.54627870407893
,40.0,4.839332135244353,185.73411078315576,62.52234240334592,43.14788438550945,6.797208872553744,77.54944233170262,33.90710571288993,16.360901827032567
2,20.0,15.026951571775026,623.1665343877596,213.1849704533939,143.67873507639027,3.54399263228871,35.87714866877256,18.32029489129597,7.9532628658303866
,40.0,118.35277410469095,4942.276968726777,1559.9965949098612,1096.1530692802191,2.369134872564345,31.823984187127007,14.833158036578977,7.492098342276278
3,20.0,151.6651571450265,3295.5329466471394,1111.1125736692256,750.1877216594854,1.326355726618377,26.510608219652067,8.321455181037344,5.016319439120508
,40.0,1939.4183867320635,62146.509391448686,14375.22910496343,12088.42300166059,1.0308005910188898,19.79571281393017,5.770760080293071,3.862756493914414

==> fig_testcase2D_test5_cvg_Corr_case5_v2_param1.csv <==
N,h,P1,P2,P3
16,0.16660094771444728,5.4971502745136685e-05,1.004394080202486e-05,1.184972644842445e-06
32,0.08694977804807888,1.1108380829690068e-05,7.637502181458376e-07,1.0602145879838549e-07
64,0.04347576862597117,3.013041646993005e-06,9.300326341512173e-08,8.551980121966492e-09
128,0.021977593606715005,7.542653331103963e-07,1.2428229933523585e-08,7.449293438139754e-10
256,0.010988658015609403,1.910325250142904e-07,1.6305999083444807e-09,5.139768553054783e-11

==> fig_testcase2D_test5_cvg_Corr_case5_v2_param2.csv <==
N,h,P1,P2,P3
16,0.16660094771444728,0.0001385703163521,1.393667477087836e-05,1.4844330097126534e-06
32,0.08694977804807888,2.664549955867193e-05,8.88224229861921e-07,1.0961174540803765e-07
64,0.04347576862597117,8.290089312176095e-06,1.05664365348155e-07,8.805250951153993e-09
128,0.021977593606715005,2.124509942673526e-06,1.3866694224214038e-08,7.652032901735607e-10
256,0.010988658015609403,5.262626542623682e-07,1.8165584089945751e-09,5.2746103758991033e-11

==> fig_testcase2D_test5_cvg_FEM_case5_v2_param1.csv <==
N,h,P1,P2,P3
16,1.67e-1,0.0441286777277977,0.0033353374074354,0.0005038437474952
32,8.70e-2,0.0013584669926844,5.323895666448633e-05,2.963230003267877e-06
64,4.35e-2,0.0002706478230396,5.520543557688925e-06,1.1707008342935984e-07
128,2.20e-2,6.995470925869527e-05,7.057594648212108e-07,7.671377394541352e-09
256,1.10e-2,1.7932326771857962e-05,9.233102637548093e-08,5.435927165543642e-10

==> fig_testcase2D_test5_cvg_FEM_case5_v2_param2.csv <==
N,h,P1,P2,P3
16,1.67e-1,0.044651118630664,0.0033748245793368,0.0005098087705598
32,8.70e-2,0.0013746856201864,5.387457226033769e-05,2.9986077657032555e-06
64,4.35e-2,0.0002738859891386,5.586594105447757e-06,1.1847076869805118e-07
128,2.20e-2,7.079212498599868e-05,7.14207988066524e-07,7.763210460523582e-09
256,1.10e-2,1.814702105659344e-05,9.34364510854817e-08,5.500986072273571e-10

==> fig_testcase2D_test5_gains_Tab_stats_case5_v2.csv <==
q,h,min_PINNs,max_PINNs,mean_PINNs,std_PINNs,min_FEM,max_FEM,mean_FEM,std_FEM
1,1.33e-1,51.436997614061966,154.47798526192784,124.75989721591242,31.454820041941197,15.123892515424137,137.7199199955168,55.50416526128405,38.23568117166579
,6.90e-2,186.43837948917786,569.3932485814764,460.5330625305661,118.33717985660692,14.351404259114908,124.90751372040961,51.72428624249832,34.68119451966942
2,1.33e-1,551.6424552181174,5688.055655671675,3401.687043143025,1674.341514346379,30.995205376441643,77.45893363450563,58.407739308878625,15.464250885383175
,6.90e-2,3148.0511878313105,39267.57770490555,21619.728840632382,11644.29813970712,28.449246971372823,58.9823545181401,47.170097634069315,10.097670131449581
3,1.33e-1,2005.6475989016708,51856.99573526143,19839.46517650876,14735.782149233251,18.715455026489213,21.48990864894039,20.60242568941651,0.8226853470899262
,6.90e-2,29270.473098891558,681417.4032637381,281187.12094674446,197765.08962137828,17.91825173698207,19.845660222329833,19.33307534313309,0.5706823611432738



==> fig_testcase3D_cvg_Corr_case1_v2_param1_degree1.csv <==
nb_vert,h,err
20,0.2863893733001397,0.00036947957552526176
40,0.1395230280180169,9.337668687594354e-05
60,0.09222708631699474,4.1012493762193255e-05
80,0.06887845686965408,2.2959418278866223e-05
100,0.05496361709800717,1.47561068680406e-05


==> fig_testcase3D_cvg_Corr_case1_v2_param2_degree1.csv <==
nb_vert,h,err
20,0.2863893733001397,0.00040880775147152787
40,0.1395230280180169,0.0001038041049886877
60,0.09222708631699474,4.565443011011439e-05
80,0.06887845686965408,2.5561919365665565e-05
100,0.05496361709800717,1.642030082388085e-05


==> fig_testcase3D_cvg_FEM_case1_v2_param1_degree1.csv <==
nb_vert,h,err
20,2.86e-1,0.06102708348982153
40,1.40e-1,0.014820841200568041
60,9.22e-2,0.006471219595868836
80,6.89e-2,0.003613508546158114
100,5.50e-2,0.0023167740886625636


==> fig_testcase3D_cvg_FEM_case1_v2_param2_degree1.csv <==
nb_vert,h,err
20,2.86e-1,0.06114763555353566
40,1.40e-1,0.014851025416464828
60,9.22e-2,0.006484522302853644
80,6.88e-2,0.003620943735145026
100,5.50e-2,0.002321527717544697


==> fig_testcase3D_gains_Tab_stats_case1_v2_degree1.csv <==
method,N,min_PINNs,max_PINNs,mean_PINNs,std_PINNs,min_FEM,max_FEM,mean_FEM,std_FEM
Add,20,8.565590815571904,20.19395077117665,14.10509804431097,2.6851876954952245,75.3412861734147,166.9770330784833,137.34388869761437,24.073557993523426
,40,33.669628853698775,82.21459815697465,56.47400240937887,11.147367372050487,75.56771506874033,161.7042534337935,133.3070103915145,22.137752962835144


==> fig_testcase3D_parametric_framework_output13.csv <==
np,tfem,tadd
0,40.18,707.8514
1,76.51430344195187,707.89198588045
2,112.84860688390373,707.9325717609
3,149.1829103258556,707.97315764135
4,185.51721376780748,708.0137435218
5,221.85151720975935,708.05432940225
6,258.1858206517112,708.0949152827
7,294.52012409366307,708.13550116315
8,330.85442753561495,708.1760870436
9,367.1887309775668,708.21667292405
10,403.5230344195187,708.2572588045
11,439.85733786147057,708.2978446849501
12,476.1916413034224,708.3384305654
13,512.5259447453742,708.37901644585
14,548.8602481873261,708.4196023263
15,585.194551629278,708.46018820675
16,621.5288550712298,708.5007740872
17,657.8631585131817,708.54135996765
18,694.1974619551336,708.5819458481
19,730.5317653970855,708.62253172855
20,766.8660688390373,708.663117609
21,803.2003722809892,708.70370348945
22,839.5346757229411,708.7442893699
23,875.868979164893,708.7848752503501
24,912.2032826068447,708.8254611308
25,948.5375860487966,708.86604701125
26,984.8718894907485,708.9066328917
27,1021.2061929327003,708.94721877215
28,1057.5404963746523,708.9878046526001
29,1093.8747998166043,709.02839053305
30,1130.209103258556,709.0689764135
31,1166.543406700508,709.10956229395
32,1202.8777101424598,709.1501481744
33,1239.2120135844116,709.19073405485
34,1275.5463170263636,709.2313199353
35,1311.8806204683153,709.27190581575
36,1348.2149239102673,709.3124916962
37,1384.549227352219,709.35307757665
38,1420.883530794171,709.3936634571
39,1457.2178342361228,709.43424933755
40,1493.5521376780748,709.4748352180001
41,1529.8864411200266,709.51542109845
42,1566.2207445619786,709.5560069789
43,1602.5550480039303,709.59659285935
44,1638.8893514458823,709.6371787398
45,1675.223654887834,709.6777646202501
46,1711.557958329786,709.7183505007
47,1747.8922617717378,709.75893638115
48,1784.2265652136896,709.7995222616
49,1820.5608686556416,709.84010814205
50,1856.8951720975933,709.8806940225


==> fig_testcase3D_parametric_framework_output54.csv <==
np,tfem,tadd
0,98.26,707.8722
1,226.1171859646457,707.9251987175298
2,353.9743719292914,707.9781974350597
3,481.8315578939371,708.0311961525895
4,609.6887438585828,708.0841948701193
5,737.5459298232284,708.1371935876491
6,865.4031157878742,708.1901923051789
7,993.2603017525198,708.2431910227087
8,1121.1174877171657,708.2961897402386
9,1248.9746736818113,708.3491884577684
10,1376.831859646457,708.4021871752983
11,1504.6890456111025,708.4551858928281
12,1632.5462315757484,708.508184610358
13,1760.403417540394,708.5611833278878
14,1888.2606035050396,708.6141820454176
15,2016.1177894696855,708.6671807629474
16,2143.974975434331,708.7201794804772
17,2271.832161398977,708.773178198007
18,2399.689347363623,708.8261769155368
19,2527.546533328268,708.8791756330667
20,2655.403719292914,708.9321743505965
21,2783.26090525756,708.9851730681263
22,2911.1180912222053,709.0381717856561
23,3038.975277186851,709.0911705031859
24,3166.832463151497,709.1441692207158
25,3294.6896491161424,709.1971679382456
26,3422.5468350807882,709.2501666557754
27,3550.404021045434,709.3031653733052
28,3678.2612070100795,709.3561640908351
29,3806.1183929747253,709.409162808365
30,3933.975578939371,709.4621615258948
31,4061.8327649040166,709.5151602434246
32,4189.689950868662,709.5681589609544
33,4317.547136833308,709.6211576784842
34,4445.404322797954,709.674156396014
35,4573.261508762599,709.7271551135439
36,4701.118694727245,709.7801538310737
37,4828.975880691891,709.8331525486035
38,4956.833066656536,709.8861512661333
39,5084.6902526211825,709.9391499836631
40,5212.547438585828,709.992148701193
41,5340.404624550473,710.0451474187228
42,5468.26181051512,710.0981461362526
43,5596.118996479765,710.1511448537824
44,5723.97618244441,710.2041435713122
45,5851.833368409057,710.257142288842
46,5979.690554373702,710.3101410063719
47,6107.5477403383475,710.3631397239018
48,6235.404926302994,710.4161384414316
49,6363.262112267639,710.4691371589614
50,6491.119298232285,710.5221358764912


==> fig_testcase3D_time_error_Corr_case1_v2_param1_degree1_time_error.csv <==
nb_vert,h,err,time
20,0.2863893733001397,0.00036947957552526176,0.1340979120275377
40,0.1395230280180169,9.337668687594354e-05,1.0545919241607187
60,0.09222708631699474,4.1012493762193255e-05,3.840085981912911
80,0.06887845686965408,2.2959418278866223e-05,10.992066437393428
100,0.05496361709800717,1.47561068680406e-05,25.286709999889137


==> fig_testcase3D_time_error_FEM_case1_v2_param1_degree1_time_error.csv <==
nb_vert,h,err,time
20,2.86e-1,0.06102708348982153,0.1086581805720925
40,1.40e-1,0.014820841200568041,0.9565066117793322
60,9.22e-2,0.006471219595868836,4.0055506294593215
80,6.89e-2,0.003613508546158114,10.26950189936906
100,5.50e-2,0.0023167740886625636,20.574593887664378

==> fig_testcase3D_timerequired_TabTimes_case1_v2_param1_degree1.csv <==
e,FEM_N,ADD_N,FEM_dofs,ADD_dofs,FEM_time,ADD_time
1e-3,152,12,3511808,1728,76.51430344195187,0.05198588045
1e-4,484,39,113379904,59319,2799.058040154791,0.9255318879
1e-5,1539,122,3645153819,1815848,102395.57258858246,52.64147989276548
